Creation and annihilation operators for 2D non-abelian anyons

We define creation and annihilation operators for any 2D non-abelian anyon theory by studying the algebraic structure from the anyon diagrammatic formalism. We construct the creation operators for Fibonacci anyons explicitly. We obtain that a single creation operator per particle type is not enough; we need an extra creation operator for every alternative fusion channel. We express any physically allowed observable in terms of these creation and annihilation operators. Finally, we express the 2D Fibonacci Hubbard Hamiltonian in terms of the Fibonacci creation and annihilation operators, and we comment on developing methods for simulation based on these creation and annihilation operators.

==> sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{red dot}=[fill=red, draw=black, shape=circle]
\tikzstyle{green dot}=[fill={rgb,255: red,32; green,211; blue,38}, draw=black, shape=circle]
\tikzstyle{middle}=[draw=black, shape=circle]
\tikzstyle{box}=[fill=white, draw=black, shape=rectangle, minimum width=2cm, minimum height=1cm]
\tikzstyle{small box}=[fill=white, draw=black, shape=rectangle, minimum width=1cm, minimum height=0.5cm]

% Edge styles
\tikzstyle{right}=[draw=black, fill=none, ->]
\tikzstyle{left}=[<-]
\tikzstyle{dashed edge}=[-, dashed]

